Hard X-ray selected giant radio galaxies -- III. The LOFAR view

Giant radio galaxies (GRGs), with extended structures reaching hundreds of kpc, are among the most spectacular examples of ejection of relativistic plasma from super-massive black holes. In this work, third of a series, we present LOw Frequency ARray (LOFAR) images at 144 MHz, collected in the framework of the LOFAR Two-metre Sky Survey Data Release 2 (LoTSS DR2), for nine sources extracted from our sample of hard X-ray selected GRGs (HXGRG, i.e. from INTEGRAL/IBIS and Swift/BAT catalogues at >20 keV). Thanks to the resolution and sensitivity of LoTSS, we could probe the complex morphology of these GRGs, unveiling cases with diffuse (Mpc-scale) remnant emission, presence of faint off-axis wings, or a misaligned inner jet. In particular, for one source (B21144+35B), we could clearly detect a $\sim$300 kpc wide off-axis emission, in addition to an inner jet which orientation is not aligned with the lobes axis. For another source (J1153.9+5848) a structure consistent with jet precession was revealed, appearing as an X-shaped morphology with relic lobes having an extension larger than the present ones, and with a different axis orientation. From an environment analysis, we found 2 sources showing an overdensity of cosmological neighbours, and a correspondent association with a galaxy cluster from catalogues. Finally, a comparison with radio-selected GRGs from LoTSS DR1 suggested that, on average, HXGRG can grow to larger extents. These results highlight the importance of deep low-frequency observations to probe the evolution of radio galaxies, and ultimately estimate the duty cycle of their jets.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
